The Kepler-454 System: A Small, Not-rocky Inner Planet, a Jovian World, and a Distant Companion

Kepler-454 (KOI-273) is a relatively bright (V = 11.69 mag), Sun-like starthat hosts a transiting planet candidate in a 10.6 d orbit. From spectroscopy, we estimate the stellar temperature to be 5687 +/- 50 K, its metallicity to be [m/H] = 0.32 +/- 0.08, and the projected rotational velocity to be v sin i <2.4 km s-1. We combine these values with a study of the asteroseismic frequencies from short cadence Kepler data to estimate the stellar mass to be 1.028+0:04-0:03 M_Sun, the radius to be 1.066 +/- 0.012 R_Sun and the age to be 5.25+1:41-1:39 Gyr. We estimate the radius of the 10.6 d planet as 2.37 +/- 0.13 R_Earth. Using 63 radial velocity observations obtained with the HARPS-N spectrograph on the Telescopio Nazionale Galileo and 36 observations made with the HIRES spectrograph at Keck Observatory, we measure the mass of this planet to be 6.8 +/- 1.4M_Earth. We also detect two additional non-transiting companions, a planet with a minimum mass of 4.46 +/- 0.12 M_J in a nearly circular 524 d orbit and a massive companion with a period >10 years and mass >12.1M_J . The twelve exoplanets with radii <2.7 R_Earth and precise mass measurements appear to fall into two populations, with those <1.6 R_Earth following an Earth-like composition curve and larger planets requiring a significant fraction of volatiles. With a density of 2.76 +/- 0.73 g cm-3, Kepler-454b lies near the mass transition between these two populations and requires the presence of volatiles and/or H/He gas.

==> harpsn_table.dat <==
# BJD-2.4e6     rv     srv    bvs    rhk     exptime 
56813.668879	-71408.25	1.42	-29.41	-5.03	0.02	1800
56814.513734	-71408.84	1.78	-40.04	-5.01	0.03	1800
56815.522009	-71408.40	1.55	-26.38	-5.03	0.02	1800
56816.591592	-71408.43	1.58	-29.14	-5.02	0.03	1800
56828.676554	-71400.04	1.75	-25.51	-5.05	0.03	1800
56830.476342	-71395.41	2.04	-19.64	-5.10	0.05	1800
56832.491885	-71389.57	1.89	-33.60	-5.06	0.04	1800
56833.697651	-71390.34	2.22	-25.24	-5.03	0.05	1800
56834.475248	-71388.68	1.97	-23.31	-5.08	0.04	1800
56835.520731	-71389.21	2.08	-27.15	-5.07	0.05	1800
56845.485757	-71379.19	1.78	-31.41	-5.01	0.03	1800
56846.504402	-71375.31	1.58	-25.16	-5.04	0.03	1800
56847.465581	-71374.92	2.72	-36.41	-5.03	0.06	1800
56848.493160	-71374.78	2.29	-23.25	-5.05	0.05	1800
56849.450182	-71378.36	2.23	-22.93	-5.01	0.04	1800
56851.498461	-71375.05	1.91	-24.97	-5.00	0.03	1800
56852.453907	-71366.93	2.80	-34.02	-4.90	0.05	1800
56853.500556	-71365.00	2.17	-20.17	-4.94	0.04	1800
56862.674686	-71364.73	1.98	-26.62	-4.96	0.03	1800
56863.619244	-71362.08	2.05	-35.35	-5.07	0.05	1500
56864.638592	-71359.24	1.92	-28.42	-5.05	0.04	1500
56865.665925	-71356.22	2.17	-30.07	-5.08	0.05	1500
56866.637458	-71353.26	3.25	-33.25	-5.17	0.11	1600
56883.560030	-71334.77	2.11	-29.67	-5.02	0.04	1800
56883.581164	-71335.07	1.86	-28.08	-5.01	0.03	1800
56885.504343	-71328.43	1.92	-27.30	-5.03	0.04	1800
56885.525141	-71332.17	1.91	-35.41	-5.03	0.04	1800
56886.530802	-71324.79	1.93	-22.69	-5.11	0.04	1800
56886.551242	-71325.64	1.93	-31.45	-5.08	0.04	1800
56887.510399	-71327.33	2.67	-28.29	-5.08	0.07	1800
56887.533627	-71328.93	2.75	-25.74	-5.05	0.07	1800
56888.498651	-71325.94	3.12	-26.44	-5.03	0.08	1800
56888.520688	-71323.14	2.95	-28.93	-4.94	0.06	1800
56889.502354	-71319.31	1.92	-24.32	-5.06	0.04	1800
56889.523222	-71316.09	2.07	-24.62	-4.99	0.04	1800
56891.421254	-71320.54	1.31	-26.29	-5.04	0.02	1800
56891.442249	-71319.39	1.57	-24.24	-5.05	0.03	1800
56903.470191	-71308.37	1.48	-29.41	-5.01	0.02	1800
56903.491128	-71305.14	1.50	-26.36	-5.01	0.02	1800
56919.472880	-71278.99	2.20	-29.18	-5.04	0.04	1800
56919.495101	-71281.51	2.07	-17.09	-5.02	0.04	1800
56922.500517	-71279.86	2.03	-26.96	-5.05	0.04	1800
56923.477777	-71277.17	1.68	-31.87	-5.02	0.03	1800
56924.392991	-71274.05	1.52	-26.02	-5.02	0.02	1800
56929.363090	-71264.41	1.53	-28.10	-5.02	0.02	1800
56929.385682	-71262.86	1.60	-27.88	-5.00	0.03	1800
56931.488350	-71261.95	2.40	-33.66	-5.03	0.05	1800
56931.510514	-71259.95	2.26	-22.11	-5.04	0.05	1800
56934.411442	-71263.20	1.74	-34.79	-5.01	0.03	1800
56936.422329	-71261.09	1.56	-28.30	-5.02	0.03	1800
56939.394246	-71253.27	1.67	-25.45	-5.02	0.03	1800
56967.372434	-71227.27	1.68	-32.17	-5.06	0.03	1800
56969.378669	-71223.60	2.84	-25.55	-4.99	0.07	1800
57106.688583	-71256.48	3.50	-31.02	-5.00	0.09	1800
57107.725529	-71257.94	2.01	-21.33	-5.04	0.04	1800
57115.703239	-71270.84	2.28	-25.00	-4.98	0.04	1800
57116.695428	-71271.57	1.69	-29.69	-5.07	0.03	1800
57117.704006	-71266.51	1.79	-33.92	-5.06	0.04	1800
57118.684771	-71268.62	1.70	-28.78	-5.05	0.03	1800
57121.682394	-71273.02	1.78	-36.87	-5.04	0.04	1800
57122.693786	-71273.42	1.72	-28.67	-5.07	0.04	1800
57123.674308	-71272.29	3.61	-34.43	-4.99	0.09	1800
57184.672523	-71354.41	3.17	-18.96	-5.07	0.08	1800


==> hires_table.dat <==
# BJD-2.4e6    mnvel    errvel 
55431.809347	  52.75	1.24
55782.924716	-113.43	1.31
55792.863793	-106.50	1.85
55792.895597	-110.48	1.40
55797.795127	 -99.82	1.26
56110.903603	 -43.99	1.15
56115.934453	 -43.02	1.87
56147.862835	 -80.35	1.17
56163.821691	-105.26	1.59
56164.905805	-103.01	1.82
56173.908128	-111.41	1.94
56451.078846	  77.13	1.65
56474.992856	  98.12	1.23
56475.920694	  91.46	1.21
56485.030692	  99.19	1.13
56489.923751	 102.46	1.16
56523.019842	  91.64	1.24
56532.760220	  92.68	1.05
56547.850691	  75.90	1.56
56613.723172	   9.98	1.44
56844.995085	 -51.75	1.07
56846.026069	 -49.45	1.30
56856.025200	 -35.99	1.40
56862.940489	 -33.67	1.31
56866.063809	 -27.30	2.05
56872.069282	 -24.84	1.89
56881.786793	  -9.52	1.24
56882.913647	  -8.79	1.20
56893.781394	   9.60	1.01
56894.999786	   8.47	1.25
56906.884211	  26.25	1.20
56907.919035	  30.48	1.18
56909.909262	  30.94	1.25
56912.739351	  40.54	1.23
57000.703787	 110.41	1.20
57001.724055	 109.27	1.67


==> readme_harpsn_table.dat <==
J/ApJ/vol/page  Characterization of the KOI-273 Planetary System (Gettel+, 2015)
================================================================================
Characterization of the KOI-273 Planetary System
	Gettel S., Charbonneau D., Dressing C.D., Buchhave L.A., Dumusque X., Vanderburg A., 
	Bonomo A.S., Malavolta L., Pepe F., Collier Cameron A., Latham D.W., Udry S., 
	Marcy G.W., Isaacson H., Howard A., Davies G.R., Aguirre V.S., Kjeldsen H., 
	Bedding T.R., Lopez E., Affer L., Cosentino R., Figueira P., Fiorenzano A.F.M., 
	Harutyunyan A., Johnson J.A., Lopez-Morales M., Lovis C., Mayor M., 
	Guisi M., Motalebi F., Phillips D.F., Piotto G., Queloz D., Rice K., 
	Sasselov D., Segransan D., Sozzetti A., Watson C., Basu S., Campante T.L., 
	Christensen-Dalsgaard J. , Kawaler S.D., Metcalfe T.S., Handberg R., Lund M.N.,
    Lundkvist M.S., Huber D. & Chaplin W.J.
	<Astrophysical Journal vol, page (2015)>
	=2015ApJ...VVV.ppppI 

Keywords:

Abstract:

Description: 
	Radial velocity measurements and spectroscopic parameters of KOI-273 are
	presented. Measurements from the HARPS-N spectrograph include radial
	velocity and 1-sigma errors, bisector span, R'_HK and 1-sigma errors, 
	exposure time and measurement epoch. Measurements from Keck-HIRES 
	include radial velocity and 1-sigma errors, and measurement epoch.

File Summary:
--------------------------------------------------------------------------------
  Filename   Lrecl   Records  Explanations
--------------------------------------------------------------------------------
ReadMe          80         .  This file
harpsn_table.dat      68        53  Radial velocity measurements and spectroscopic 
                              	parameters from HARPS-N
hires_table.dat       28        36  Radial velocity measurements from HIRES
--------------------------------------------------------------------------------

Byte-by-byte Description of file (# headlines): harpsn.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1- 13 F12.6  d       BJD         Barycentric Julian Date
  17- 26 F9.2   m/s     RV          absolute radial velocity
  33- 37 F4.2   m/s     s_RV        1-sigma radial velocity error
  41- 47 F5.2   m/s     BIS         bisector span
  49- 54 F4.2   dex     log(R'HK)   activity index
  57- 61 F4.2   dex     s_log(R'HK) 1-sigma activity index error
  65- 68 I4     s       exposure time
--------------------------------------------------------------------------------

Byte-by-byte Description of file (# headlines): hires.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1- 13 F12.6  d       BJD         Barycentric Julian Date
  17- 24 F7.2   m/s     RV          relative radial velocity
  25- 28 F4.2   m/s     sRV         1-sigma radial velocity error
--------------------------------------------------------------------------------

References:

================================================================================
(End)        Sara Gettel [CfA]                                       27-Oct-2015

